Hybrid Downlink Beamforming with Outage Constraints under Imperfect CSI using Model-Driven Deep Learning

We consider energy-efficient multi-user hybrid downlink beamforming (BF) and power allocation under imperfect channel state information (CSI) and probabilistic outage constraints. In this domain, classical optimization methods resort to computationally costly conic optimization problems. Meanwhile, generic deep network (DN) architectures lack interpretability and require large training data sets to generalize well. In this paper, we therefore propose a lightweight model-aided deep learning architecture based on a greedy selection algorithm for analog beam codewords. The architecture relies on an instance-adaptive augmentation of the signal model to estimate the impact of the CSI error. To learn the DN parameters, we derive a novel and efficient implicit representation of the nested constrained BF problem and prove sufficient conditions for the existence of the corresponding gradient. In the loss function, we utilize an annealing-based approximation of the outage compared to conventional quantile-based loss terms. This approximation adaptively anneals towards the exact probabilistic constraint depending on the current level of quality of service (QoS) violation. Simulations validate that the proposed DN can achieve the nominal outage level under CSI error due to channel estimation and channel compression, while allocating less power than benchmarks. Thereby, a single trained model generalizes to different numbers of users, QoS requirements and levels of CSI quality. We further show that the adaptive annealing-based loss function can accelerate the training and yield a better power-outage trade-off.

==> journal/data/algcomp/pout09/eval_inst_1bs4x4_3ue1_snr0_as10_pmax20_qos5-15_rf5_mn_p10-24_HybridU_msa_fcnn_4i_3l_f64_bn_imperfCSI.csv <==
	avg_sum_txpower	outage_prob
0	7.0723767	0.08186667
1	7.1203938	0.08586667
2	6.8758845	0.0944
3	6.9115205	0.0848
4	6.972715	0.09493333


==> journal/data/algcomp/pout09/eval_inst_1bs4x4_3ue1_snr0_as10_pmax20_qos5-15_rf5_mn_p10-24_HybridU_msa_logconv_4i_3l_f2x32_bn_imperfCSI.csv <==
	avg_sum_txpower	outage_prob
0	6.5980015	0.08426667
1	6.719211	0.083466664
2	6.765499	0.08186667
3	6.757383	0.078933336
4	6.720597	0.08986667


==> journal/data/algcomp/pout09/eval_inst_1bs4x4_3ue1_snr0_as10_pmax20_qos5-15_rf5_mn_p10-24_HybridU_msa_logconv_4i_3l_f2x32_bn_imperfCSI_qtl.csv <==
	avg_sum_txpower	outage_prob
0	7.208246	0.08026667
1	7.2574024	0.0784
2	7.245281	0.0784
3	7.0833187	0.08026667
4	7.4186	0.087733336


==> journal/data/algcomp/pout09/eval_inst_1bs4x4_3ue1_snr0_as10_pmax20_qos5-15_rf5_mn_p10-24_hybrid_TX_solve_imperfCSI_bisectmargin.csv <==
	avg_sum_txpower	outage_prob
0	8.970411	0.0904
1	9.198442	0.0896
2	8.994087	0.0896
3	8.943215	0.0896
4	9.328205	0.0896


==> journal/data/algcomp/pout09/eval_inst_1bs4x4_3ue1_snr0_as10_pmax20_qos5-15_rf5_mn_p10-24_hybrid_TX_solve_perfCSI.csv <==
	avg_sum_txpower	outage_prob
0	6.5876822	0.0
1	6.6666265	0.0
2	6.532889	0.0
3	6.520178	0.0
4	6.7482905	0.0


==> journal/data/algcomp/pout09/eval_inst_1bs4x4_3ue1_snr0_as10_pmax20_qos5-15_rf5_mn_p10_HybridU_msa_fcnn_4i_3l_f64_bn_imperfCSI.csv <==
	avg_sum_txpower	outage_prob
0	12.48256	0.10186667
1	12.228587	0.1024
2	13.57962	0.0896
3	13.288317	0.09386667
4	12.904581	0.101066664


==> journal/data/algcomp/pout09/eval_inst_1bs4x4_3ue1_snr0_as10_pmax20_qos5-15_rf5_mn_p10_HybridU_msa_logconv_4i_3l_f2x32_bn_imperfCSI.csv <==
	avg_sum_txpower	outage_prob
0	12.073987	0.0864
1	12.350705	0.08826666
2	11.966903	0.0912
3	11.734382	0.092
4	12.265979	0.0976


==> journal/data/algcomp/pout09/eval_inst_1bs4x4_3ue1_snr0_as10_pmax20_qos5-15_rf5_mn_p10_HybridU_msa_logconv_4i_3l_f2x32_bn_imperfCSI_qtl.csv <==
	avg_sum_txpower	outage_prob
0	12.853464	0.083733335
1	12.910352	0.08533333
2	12.980739	0.0856
3	12.404022	0.091466665
4	13.077611	0.096


==> journal/data/algcomp/pout09/eval_inst_1bs4x4_3ue1_snr0_as10_pmax20_qos5-15_rf5_mn_p10_hybrid_TX_solve_imperfCSI_bisectmargin.csv <==
	avg_sum_txpower	outage_prob
0	16.68391	0.08986667
1	15.619163	0.08986667
2	16.809319	0.08933333
3	16.748068	0.0896
4	16.963146	0.0904


==> journal/data/algcomp/pout09/eval_inst_1bs4x4_3ue1_snr0_as10_pmax20_qos5-15_rf5_mn_p10_hybrid_TX_solve_perfCSI.csv <==
	avg_sum_txpower	outage_prob
0	6.3964405	0.0
1	6.543363	0.0
2	6.583797	0.0
3	6.7556834	0.0
4	6.81098	0.0


==> journal/data/algcomp/pout09/eval_inst_1bs4x4_3ue1_snr0_as10_pmax20_qos5-15_rf5_mn_p17_HybridU_msa_fcnn_4i_3l_f64_bn_imperfCSI.csv <==
	avg_sum_txpower	outage_prob
0	6.794152	0.0784
1	6.3442492	0.0992
2	6.230092	0.0864
3	6.4183807	0.096
4	6.455672	0.087733336


==> journal/data/algcomp/pout09/eval_inst_1bs4x4_3ue1_snr0_as10_pmax20_qos5-15_rf5_mn_p17_HybridU_msa_logconv_4i_3l_f2x32_bn_imperfCSI.csv <==
	avg_sum_txpower	outage_prob
0	6.472223	0.083733335
1	6.2425947	0.09386667
2	6.412448	0.0736
3	6.3700175	0.08693333
4	6.3086257	0.0832


==> journal/data/algcomp/pout09/eval_inst_1bs4x4_3ue1_snr0_as10_pmax20_qos5-15_rf5_mn_p17_HybridU_msa_logconv_4i_3l_f2x32_bn_imperfCSI_qtl.csv <==
	avg_sum_txpower	outage_prob
0	6.8738365	0.079733334
1	6.9404335	0.0928
2	6.675403	0.07413334
3	6.64361	0.086666666
4	6.7116976	0.08293334


==> journal/data/algcomp/pout09/eval_inst_1bs4x4_3ue1_snr0_as10_pmax20_qos5-15_rf5_mn_p17_hybrid_TX_solve_imperfCSI_bisectmargin.csv <==
	avg_sum_txpower	outage_prob
0	8.483354	0.0904
1	8.740421	0.08986667
2	8.270681	0.0896
3	8.557673	0.08986667
4	8.501907	0.09013333


==> journal/data/algcomp/pout09/eval_inst_1bs4x4_3ue1_snr0_as10_pmax20_qos5-15_rf5_mn_p17_hybrid_TX_solve_perfCSI.csv <==
	avg_sum_txpower	outage_prob
0	6.5818124	0.0
1	6.7734985	0.0
2	6.4682064	0.0
3	6.642988	0.0
4	6.6373787	0.0


==> journal/data/algcomp/pout09/eval_inst_1bs4x4_3ue1_snr0_as10_pmax20_qos5-15_rf5_mn_p24_HybridU_msa_fcnn_4i_3l_f64_bn_imperfCSI.csv <==
	avg_sum_txpower	outage_prob
0	5.624196	0.084
1	5.477097	0.083733335
2	5.2437835	0.0896
3	5.430568	0.08586667
4	5.2462883	0.0864


==> journal/data/algcomp/pout09/eval_inst_1bs4x4_3ue1_snr0_as10_pmax20_qos5-15_rf5_mn_p24_HybridU_msa_logconv_4i_3l_f2x32_bn_imperfCSI.csv <==
	avg_sum_txpower	outage_prob
0	5.432498	0.0824
1	5.632675	0.0744
2	5.535734	0.0752
3	5.5126286	0.07706667
4	5.165683	0.086666666


==> journal/data/algcomp/pout09/eval_inst_1bs4x4_3ue1_snr0_as10_pmax20_qos5-15_rf5_mn_p24_HybridU_msa_logconv_4i_3l_f2x32_bn_imperfCSI_qtl.csv <==
	avg_sum_txpower	outage_prob
0	5.9241815	0.07173333
1	6.0924096	0.07253333
2	5.9311805	0.0688
3	5.8397264	0.073866665
4	5.704719	0.08


==> journal/data/algcomp/pout09/eval_inst_1bs4x4_3ue1_snr0_as10_pmax20_qos5-15_rf5_mn_p24_hybrid_TX_solve_imperfCSI_bisectmargin.csv <==
	avg_sum_txpower	outage_prob
0	7.347157	0.09066667
1	7.285992	0.0904
2	7.350075	0.0896
3	7.2383437	0.09013333
4	7.314975	0.09013333


==> journal/data/algcomp/pout09/eval_inst_1bs4x4_3ue1_snr0_as10_pmax20_qos5-15_rf5_mn_p24_hybrid_TX_solve_perfCSI.csv <==
	avg_sum_txpower	outage_prob
0	6.734925	0.0
1	6.671904	0.0
2	6.7301173	0.0
3	6.646723	0.0
4	6.7200127	0.0


==> journal/data/algcomp/pout10/eval_inst_1bs4x4_3ue1_snr0_as10_pmax20_qos5-15_rf5_mn_p10-24_HybridU_msa_fcnn_4i_3l_f64_bn_imperfCSI.csv <==
	avg_sum_txpower	outage_prob
0	6.5880084	0.09306667
1	6.656815	0.09813333
2	6.464879	0.1064
3	6.565201	0.095466666
4	6.8299413	0.10346667


==> journal/data/algcomp/pout10/eval_inst_1bs4x4_3ue1_snr0_as10_pmax20_qos5-15_rf5_mn_p10-24_HybridU_msa_logconv_4i_3l_f2x32_bn_imperfCSI.csv <==
	avg_sum_txpower	outage_prob
0	6.2312326	0.092533335
1	6.317851	0.09386667
2	6.244681	0.100266665
3	6.392216	0.0896
4	6.2161984	0.1072


==> journal/data/algcomp/pout10/eval_inst_1bs4x4_3ue1_snr0_as10_pmax20_qos5-15_rf5_mn_p10-24_HybridU_msa_logconv_4i_3l_f2x32_bn_imperfCSI_qtl.csv <==
	avg_sum_txpower	outage_prob
0	6.7740307	0.08533333
1	6.8108783	0.09093333
2	6.8176937	0.08933333
3	6.9046845	0.082666665
4	6.9965377	0.093333334


==> journal/data/algcomp/pout10/eval_inst_1bs4x4_3ue1_snr0_as10_pmax20_qos5-15_rf5_mn_p10-24_hybrid_TX_solve_imperfCSI_bisectmargin.csv <==
	avg_sum_txpower	outage_prob
0	8.791083	0.10053334
1	9.016344	0.100266665
2	8.769982	0.100266665
3	8.66855	0.10053334
4	9.074861	0.100266665


==> journal/data/algcomp/pout10/eval_inst_1bs4x4_3ue1_snr0_as10_pmax20_qos5-15_rf5_mn_p10-24_hybrid_TX_solve_perfCSI.csv <==
	avg_sum_txpower	outage_prob
0	6.5876822	0.0
1	6.6666265	0.0
2	6.532889	0.0
3	6.520178	0.0
4	6.7482905	0.0


==> journal/data/algcomp/pout10/eval_inst_1bs4x4_3ue1_snr0_as10_pmax20_qos5-15_rf5_mn_p10_HybridU_msa_fcnn_4i_3l_f64_bn_imperfCSI.csv <==
	avg_sum_txpower	outage_prob
0	11.197224	0.11333334
1	11.601625	0.109866664
2	12.431896	0.09893333
3	12.191335	0.10373333
4	12.937885	0.10346667


==> journal/data/algcomp/pout10/eval_inst_1bs4x4_3ue1_snr0_as10_pmax20_qos5-15_rf5_mn_p10_HybridU_msa_logconv_4i_3l_f2x32_bn_imperfCSI.csv <==
	avg_sum_txpower	outage_prob
0	10.710603	0.09866667
1	10.974573	0.1024
2	11.193896	0.0976
3	11.205075	0.09706666
4	11.100343	0.10933334


==> journal/data/algcomp/pout10/eval_inst_1bs4x4_3ue1_snr0_as10_pmax20_qos5-15_rf5_mn_p10_HybridU_msa_logconv_4i_3l_f2x32_bn_imperfCSI_qtl.csv <==
	avg_sum_txpower	outage_prob
0	11.537036	0.0968
1	11.938599	0.09466667
2	12.047115	0.09466667
3	11.448463	0.09946667
4	12.164154	0.101333335


==> journal/data/algcomp/pout10/eval_inst_1bs4x4_3ue1_snr0_as10_pmax20_qos5-15_rf5_mn_p10_hybrid_TX_solve_imperfCSI_bisectmargin.csv <==
	avg_sum_txpower	outage_prob
0	15.479023	0.1
1	14.744513	0.100266665
2	15.780661	0.100266665
3	15.578058	0.1
4	15.620933	0.09973333


==> journal/data/algcomp/pout10/eval_inst_1bs4x4_3ue1_snr0_as10_pmax20_qos5-15_rf5_mn_p10_hybrid_TX_solve_perfCSI.csv <==
	avg_sum_txpower	outage_prob
0	6.3964405	0.0
1	6.543363	0.0
2	6.583797	0.0
3	6.7556834	0.0
4	6.81098	0.0


==> journal/data/algcomp/pout10/eval_inst_1bs4x4_3ue1_snr0_as10_pmax20_qos5-15_rf5_mn_p17_HybridU_msa_fcnn_4i_3l_f64_bn_imperfCSI.csv <==
	avg_sum_txpower	outage_prob
0	6.446561	0.08826666
1	5.9747677	0.1128
2	6.0962796	0.08933333
3	6.2008195	0.104266666
4	6.122331	0.0984


==> journal/data/algcomp/pout10/eval_inst_1bs4x4_3ue1_snr0_as10_pmax20_qos5-15_rf5_mn_p17_HybridU_msa_logconv_4i_3l_f2x32_bn_imperfCSI.csv <==
	avg_sum_txpower	outage_prob
0	6.0576897	0.093333334
1	5.6819987	0.1096
2	6.041534	0.0864
3	6.0197806	0.0976
4	5.8125052	0.101333335


==> journal/data/algcomp/pout10/eval_inst_1bs4x4_3ue1_snr0_as10_pmax20_qos5-15_rf5_mn_p17_HybridU_msa_logconv_4i_3l_f2x32_bn_imperfCSI_qtl.csv <==
	avg_sum_txpower	outage_prob
0	6.593958	0.087733336
1	6.5263295	0.10453334
2	6.36725	0.08213333
3	6.494915	0.09013333
4	6.3655324	0.09066667


==> journal/data/algcomp/pout10/eval_inst_1bs4x4_3ue1_snr0_as10_pmax20_qos5-15_rf5_mn_p17_hybrid_TX_solve_imperfCSI_bisectmargin.csv <==
	avg_sum_txpower	outage_prob
0	8.376814	0.09973333
1	8.640534	0.100266665
2	8.16116	0.1008
3	8.477399	0.1
4	8.412505	0.09973333


==> journal/data/algcomp/pout10/eval_inst_1bs4x4_3ue1_snr0_as10_pmax20_qos5-15_rf5_mn_p17_hybrid_TX_solve_perfCSI.csv <==
	avg_sum_txpower	outage_prob
0	6.5818124	0.0
1	6.7734985	0.0
2	6.4682064	0.0
3	6.642988	0.0
4	6.6373787	0.0


==> journal/data/algcomp/pout10/eval_inst_1bs4x4_3ue1_snr0_as10_pmax20_qos5-15_rf5_mn_p24_HybridU_msa_fcnn_4i_3l_f64_bn_imperfCSI.csv <==
	avg_sum_txpower	outage_prob
0	5.516784	0.08533333
1	5.291556	0.09306667
2	5.1215844	0.0928
3	5.2889104	0.09386667
4	5.0868073	0.09893333


==> journal/data/algcomp/pout10/eval_inst_1bs4x4_3ue1_snr0_as10_pmax20_qos5-15_rf5_mn_p24_HybridU_msa_logconv_4i_3l_f2x32_bn_imperfCSI.csv <==
	avg_sum_txpower	outage_prob
0	5.2014832	0.0904
1	5.260883	0.0928
2	5.2663846	0.088533334
3	5.037293	0.0976
4	4.927416	0.1016


==> journal/data/algcomp/pout10/eval_inst_1bs4x4_3ue1_snr0_as10_pmax20_qos5-15_rf5_mn_p24_HybridU_msa_logconv_4i_3l_f2x32_bn_imperfCSI_qtl.csv <==
	avg_sum_txpower	outage_prob
0	5.6644053	0.0784
1	5.784711	0.07626667
2	5.603003	0.08053333
3	5.682082	0.078933336
4	5.330248	0.087733336


==> journal/data/algcomp/pout10/eval_inst_1bs4x4_3ue1_snr0_as10_pmax20_qos5-15_rf5_mn_p24_hybrid_TX_solve_imperfCSI_bisectmargin.csv <==
	avg_sum_txpower	outage_prob
0	7.316764	0.1
1	7.2525725	0.100266665
2	7.3138523	0.10053334
3	7.1968007	0.10053334
4	7.285586	0.10053334


==> journal/data/algcomp/pout10/eval_inst_1bs4x4_3ue1_snr0_as10_pmax20_qos5-15_rf5_mn_p24_hybrid_TX_solve_perfCSI.csv <==
	avg_sum_txpower	outage_prob
0	6.734925	0.0
1	6.671904	0.0
2	6.7301173	0.0
3	6.646723	0.0
4	6.7200127	0.0


==> journal/data/algcomp/pout11/eval_inst_1bs4x4_3ue1_snr0_as10_pmax20_qos5-15_rf5_mn_p10-24_HybridU_msa_fcnn_4i_3l_f64_bn_imperfCSI.csv <==
	avg_sum_txpower	outage_prob
0	6.3904595	0.09946667
1	6.236979	0.110133335
2	6.173222	0.114933334
3	6.4146433	0.0968
4	6.3489194	0.113866664


==> journal/data/algcomp/pout11/eval_inst_1bs4x4_3ue1_snr0_as10_pmax20_qos5-15_rf5_mn_p10-24_HybridU_msa_logconv_4i_3l_f2x32_bn_imperfCSI.csv <==
	avg_sum_txpower	outage_prob
0	6.1468735	0.096
1	6.1590962	0.09786667
2	5.794837	0.11466666
3	6.129709	0.0968
4	5.971082	0.11466666


==> journal/data/algcomp/pout11/eval_inst_1bs4x4_3ue1_snr0_as10_pmax20_qos5-15_rf5_mn_p10-24_HybridU_msa_logconv_4i_3l_f2x32_bn_imperfCSI_qtl.csv <==
	avg_sum_txpower	outage_prob
0	6.591186	0.092
1	6.5465827	0.0904
2	6.3828354	0.104
3	6.6289515	0.09386667
4	6.573838	0.10746667


==> journal/data/algcomp/pout11/eval_inst_1bs4x4_3ue1_snr0_as10_pmax20_qos5-15_rf5_mn_p10-24_hybrid_TX_solve_imperfCSI_bisectmargin.csv <==
	avg_sum_txpower	outage_prob
0	8.623151	0.110133335
1	8.84149	0.109866664
2	8.586774	0.110133335
3	8.47968	0.1104
4	8.93842	0.1096


==> journal/data/algcomp/pout11/eval_inst_1bs4x4_3ue1_snr0_as10_pmax20_qos5-15_rf5_mn_p10-24_hybrid_TX_solve_perfCSI.csv <==
	avg_sum_txpower	outage_prob
0	6.5876822	0.0
1	6.6666265	0.0
2	6.532889	0.0
3	6.520178	0.0
4	6.7482905	0.0


==> journal/data/algcomp/pout11/eval_inst_1bs4x4_3ue1_snr0_as10_pmax20_qos5-15_rf5_mn_p10_HybridU_msa_fcnn_4i_3l_f64_bn_imperfCSI.csv <==
	avg_sum_txpower	outage_prob
0	10.800123	0.113066666
1	10.88683	0.11573333
2	11.799699	0.108
3	11.6827545	0.1072
4	11.254667	0.11653333


==> journal/data/algcomp/pout11/eval_inst_1bs4x4_3ue1_snr0_as10_pmax20_qos5-15_rf5_mn_p10_HybridU_msa_logconv_4i_3l_f2x32_bn_imperfCSI.csv <==
	avg_sum_txpower	outage_prob
0	10.730863	0.0968
1	10.183823	0.11146667
2	10.245307	0.10853333
3	10.494423	0.1048
4	10.730143	0.109866664


==> journal/data/algcomp/pout11/eval_inst_1bs4x4_3ue1_snr0_as10_pmax20_qos5-15_rf5_mn_p10_HybridU_msa_logconv_4i_3l_f2x32_bn_imperfCSI_qtl.csv <==
	avg_sum_txpower	outage_prob
0	11.20488	0.10213333
1	11.066451	0.1064
2	11.145138	0.10293333
3	11.168451	0.10293333
4	11.751417	0.1072


==> journal/data/algcomp/pout11/eval_inst_1bs4x4_3ue1_snr0_as10_pmax20_qos5-15_rf5_mn_p10_hybrid_TX_solve_imperfCSI_bisectmargin.csv <==
	avg_sum_txpower	outage_prob
0	14.510556	0.11066667
1	14.019465	0.1096
2	14.868419	0.1104
3	14.806483	0.110133335
4	14.851503	0.109866664


==> journal/data/algcomp/pout11/eval_inst_1bs4x4_3ue1_snr0_as10_pmax20_qos5-15_rf5_mn_p10_hybrid_TX_solve_perfCSI.csv <==
	avg_sum_txpower	outage_prob
0	6.3964405	0.0
1	6.543363	0.0
2	6.583797	0.0
3	6.7556834	0.0
4	6.81098	0.0


==> journal/data/algcomp/pout11/eval_inst_1bs4x4_3ue1_snr0_as10_pmax20_qos5-15_rf5_mn_p17_HybridU_msa_fcnn_4i_3l_f64_bn_imperfCSI.csv <==
	avg_sum_txpower	outage_prob
0	6.3803697	0.09066667
1	5.6286125	0.12346666
2	5.817064	0.10053334
3	6.013452	0.1088
4	5.8612614	0.11066667


==> journal/data/algcomp/pout11/eval_inst_1bs4x4_3ue1_snr0_as10_pmax20_qos5-15_rf5_mn_p17_HybridU_msa_logconv_4i_3l_f2x32_bn_imperfCSI.csv <==
	avg_sum_txpower	outage_prob
0	5.936253	0.09786667
1	5.5982947	0.1144
2	5.70437	0.09706666
3	5.7827806	0.1048
4	5.5921435	0.10853333


==> journal/data/algcomp/pout11/eval_inst_1bs4x4_3ue1_snr0_as10_pmax20_qos5-15_rf5_mn_p17_HybridU_msa_logconv_4i_3l_f2x32_bn_imperfCSI_qtl.csv <==
	avg_sum_txpower	outage_prob
0	6.3000197	0.096266665
1	6.1725774	0.108
2	6.0355334	0.0944
3	6.244639	0.09946667
4	6.1188135	0.10213333


==> journal/data/algcomp/pout11/eval_inst_1bs4x4_3ue1_snr0_as10_pmax20_qos5-15_rf5_mn_p17_hybrid_TX_solve_imperfCSI_bisectmargin.csv <==
	avg_sum_txpower	outage_prob
0	8.263989	0.110133335
1	8.529992	0.110133335
2	8.086461	0.109866664
3	8.370875	0.110133335
4	8.304914	0.109866664


==> journal/data/algcomp/pout11/eval_inst_1bs4x4_3ue1_snr0_as10_pmax20_qos5-15_rf5_mn_p17_hybrid_TX_solve_perfCSI.csv <==
	avg_sum_txpower	outage_prob
0	6.5818124	0.0
1	6.7734985	0.0
2	6.4682064	0.0
3	6.642988	0.0
4	6.6373787	0.0


==> journal/data/algcomp/pout11/eval_inst_1bs4x4_3ue1_snr0_as10_pmax20_qos5-15_rf5_mn_p24_HybridU_msa_fcnn_4i_3l_f64_bn_imperfCSI.csv <==
	avg_sum_txpower	outage_prob
0	5.182681	0.10293333
1	5.038053	0.10346667
2	4.827873	0.11253333
3	5.1693764	0.09706666
4	4.8622804	0.10666667


==> journal/data/algcomp/pout11/eval_inst_1bs4x4_3ue1_snr0_as10_pmax20_qos5-15_rf5_mn_p24_HybridU_msa_logconv_4i_3l_f2x32_bn_imperfCSI.csv <==
	avg_sum_txpower	outage_prob
0	5.0892215	0.095466666
1	5.2495136	0.091466665
2	4.906858	0.10053334
3	4.82355	0.10373333
4	4.716915	0.10746667


==> journal/data/algcomp/pout11/eval_inst_1bs4x4_3ue1_snr0_as10_pmax20_qos5-15_rf5_mn_p24_HybridU_msa_logconv_4i_3l_f2x32_bn_imperfCSI_qtl.csv <==
	avg_sum_txpower	outage_prob
0	5.4820294	0.08826666
1	5.5270214	0.087466665
2	5.404722	0.087466665
3	5.4581404	0.087733336
4	5.1127405	0.09493333


==> journal/data/algcomp/pout11/eval_inst_1bs4x4_3ue1_snr0_as10_pmax20_qos5-15_rf5_mn_p24_hybrid_TX_solve_imperfCSI_bisectmargin.csv <==
	avg_sum_txpower	outage_prob
0	7.2890134	0.1096
1	7.219304	0.109866664
2	7.2878485	0.110133335
3	7.1686845	0.10933334
4	7.2588186	0.110133335


==> journal/data/algcomp/pout11/eval_inst_1bs4x4_3ue1_snr0_as10_pmax20_qos5-15_rf5_mn_p24_hybrid_TX_solve_perfCSI.csv <==
	avg_sum_txpower	outage_prob
0	6.734925	0.0
1	6.671904	0.0
2	6.7301173	0.0
3	6.646723	0.0
4	6.7200127	0.0


==> journal/data/algcomp/pout11/old/eval_inst_1bs4x4_3ue1_snr0_as10_pmax20_qos5-15_rf5_mn_p10-24_HybridU_msa_logconv_4i_3l_f2x32_bn_imperfCSI.csv <==
	avg_sum_txpower	outage_prob
0	5.8457756	0.10693333
1	5.971145	0.1048
2	5.841165	0.1104
3	6.2075086	0.09493333
4	5.979572	0.114133336


==> journal/data/algcomp/pout11/old/eval_inst_1bs4x4_3ue1_snr0_as10_pmax20_qos5-15_rf5_mn_p10-24_HybridU_msa_logconv_4i_3l_f2x32_bn_imperfCSI_qtl.csv <==
	avg_sum_txpower	outage_prob
0	6.459025	0.09493333
1	6.3928766	0.096533336
2	6.3028197	0.1048
3	6.677479	0.0856
4	6.510573	0.1088


==> journal/data/algcomp/pout11/old/eval_inst_1bs4x4_3ue1_snr0_as10_pmax20_qos5-15_rf5_mn_p10_HybridU_msa_logconv_4i_3l_f2x32_bn_imperfCSI.csv <==
	avg_sum_txpower	outage_prob
0	9.52307	0.1168
1	10.064079	0.113866664
2	10.345028	0.105066665
3	10.642982	0.10266667
4	10.76641	0.11093333


==> journal/data/algcomp/pout11/old/eval_inst_1bs4x4_3ue1_snr0_as10_pmax20_qos5-15_rf5_mn_p10_HybridU_msa_logconv_4i_3l_f2x32_bn_imperfCSI_qtl.csv <==
	avg_sum_txpower	outage_prob
0	10.910243	0.10053334
1	10.284734	0.112
2	10.516234	0.1096
3	10.73603	0.104
4	11.263554	0.11146667


==> journal/data/algcomp/pout11/old/eval_inst_1bs4x4_3ue1_snr0_as10_pmax20_qos5-15_rf5_mn_p17_HybridU_msa_logconv_4i_3l_f2x32_bn_imperfCSI.csv <==
	avg_sum_txpower	outage_prob
0	5.6539845	0.108
1	5.3736696	0.122666664
2	5.718611	0.096533336
3	5.8087215	0.106133334
4	5.564897	0.10933334


==> journal/data/algcomp/pout11/old/eval_inst_1bs4x4_3ue1_snr0_as10_pmax20_qos5-15_rf5_mn_p17_HybridU_msa_logconv_4i_3l_f2x32_bn_imperfCSI_qtl.csv <==
	avg_sum_txpower	outage_prob
0	6.341046	0.095466666
1	6.0485873	0.114133336
2	5.952962	0.09973333
3	6.382357	0.096266665
4	6.0438867	0.1056


==> journal/data/algcomp/pout11/old/eval_inst_1bs4x4_3ue1_snr0_as10_pmax20_qos5-15_rf5_mn_p24_HybridU_msa_logconv_4i_3l_f2x32_bn_imperfCSI.csv <==
	avg_sum_txpower	outage_prob
0	4.879543	0.1072
1	4.961145	0.105066665
2	4.9314117	0.10053334
3	4.8082447	0.104266666
4	4.70744	0.110133335


==> journal/data/algcomp/pout11/old/eval_inst_1bs4x4_3ue1_snr0_as10_pmax20_qos5-15_rf5_mn_p24_HybridU_msa_logconv_4i_3l_f2x32_bn_imperfCSI_qtl.csv <==
	avg_sum_txpower	outage_prob
0	5.487937	0.08506667
1	5.4387665	0.08906667
2	5.3222365	0.0912
3	5.4803386	0.08533333
4	5.0952086	0.09813333


==> journal/data/training/noqtl/validation_outage.csv <==
,step,0,1,2,3
0,0,0.2213333398103714,0.4917333424091339,0.21359999477863312,0.030400000512599945
1,100,0.02213333360850811,0.09706666320562363,0.007466666866093874,0.00026666666963137686
2,200,0.030400000512599945,0.08853333443403244,0.029066666960716248,0.012000000104308128
3,300,0.053066667169332504,0.1106666699051857,0.04933333396911621,0.058133333921432495
4,400,0.0533333346247673,0.09253333508968353,0.04800000041723251,0.1138666644692421
5,500,0.06666667014360428,0.113066665828228,0.06746666878461838,0.10133333504199982
6,600,0.07146666944026947,0.10480000078678131,0.07760000228881836,0.09386666864156723
7,700,0.07706666737794876,0.10320000350475311,0.09466666728258133,0.08186666667461395
8,800,0.08853333443403244,0.10453333705663681,0.1128000020980835,0.09493333101272583
9,900,0.08826666325330734,0.10159999877214432,0.1066666692495346,0.09440000355243683
10,1000,0.08666666597127914,0.09600000083446503,0.10239999741315842,0.1066666692495346
11,1100,0.08533333241939545,0.10213333368301392,0.10106666386127472,0.09253333508968353
12,1200,0.09440000355243683,0.10693333297967911,0.109866663813591,0.10373333096504211
13,1300,0.09733333438634872,0.1082666665315628,0.1090666651725769,0.10453333705663681
14,1400,0.09839999675750732,0.10400000214576721,0.1090666651725769,0.1136000007390976
15,1500,0.08240000158548355,0.09386666864156723,0.09813333302736282,0.09333333373069763
16,1600,0.08079999685287476,0.09573332965373993,0.09333333373069763,0.08826666325330734
17,1700,0.08906666934490204,0.09653333574533463,0.10106666386127472,0.09813333302736282
18,1800,0.08399999886751175,0.09120000153779984,0.09546666592359543,0.09759999811649323
19,1900,0.09279999881982803,0.1066666692495346,0.10373333096504211,0.09359999746084213
20,2000,0.10053333640098572,0.1085333302617073,0.1109333336353302,0.10106666386127472
21,2100,0.08293333649635315,0.09466666728258133,0.09040000289678574,0.09546666592359543
22,2200,0.10613333433866501,0.1143999993801117,0.11493333429098129,0.1101333349943161
23,2300,0.08666666597127914,0.09306667000055313,0.09413333237171173,0.10080000013113022
24,2400,0.08133333176374435,0.09440000355243683,0.08959999680519104,0.08986666798591614
25,2500,0.08799999952316284,0.10186666995286942,0.09546666592359543,0.08879999816417694
26,2600,0.09706666320562363,0.10506666451692581,0.1085333302617073,0.10213333368301392
27,2700,0.10266666859388351,0.10693333297967911,0.1101333349943161,0.11493333429098129
28,2800,0.08399999886751175,0.09306667000055313,0.08879999816417694,0.08799999952316284
29,2900,0.08906666934490204,0.09706666320562363,0.09839999675750732,0.08986666798591614
30,3000,0.08026666939258575,0.09466666728258133,0.08053333312273026,0.08160000294446945
31,3100,0.09359999746084213,0.10373333096504211,0.09839999675750732,0.09386666864156723
32,3200,0.09679999947547913,0.09759999811649323,0.10080000013113022,0.10613333433866501
33,3300,0.10159999877214432,0.10586666315793991,0.10586666315793991,0.10266666859388351
34,3400,0.09120000153779984,0.10026666522026062,0.09733333438634872,0.09226666390895844
35,3500,0.09306667000055313,0.10026666522026062,0.09973333030939102,0.09386666864156723
36,3600,0.08640000224113464,0.09386666864156723,0.09279999881982803,0.08879999816417694
37,3700,0.09066666662693024,0.10186666995286942,0.09653333574533463,0.08773333579301834
38,3800,0.08746666461229324,0.10053333640098572,0.09359999746084213,0.08266666531562805
39,3900,0.09066666662693024,0.09893333166837692,0.09706666320562363,0.08933333307504654
40,4000,0.1080000028014183,0.11493333429098129,0.1103999987244606,0.1103999987244606
41,4100,0.09920000284910202,0.10613333433866501,0.10453333705663681,0.1128000020980835
42,4200,0.09626666456460953,0.10026666522026062,0.09626666456460953,0.10053333640098572
43,4300,0.09520000219345093,0.10106666386127472,0.09813333302736282,0.09973333030939102
44,4400,0.09333333373069763,0.10373333096504211,0.09733333438634872,0.09466666728258133
45,4500,0.09120000153779984,0.10480000078678131,0.09493333101272583,0.08399999886751175
46,4600,0.09493333101272583,0.1125333309173584,0.09893333166837692,0.08506666868925095
47,4700,0.08773333579301834,0.10639999806880951,0.09306667000055313,0.07840000092983246
48,4800,0.08693332970142365,0.10080000013113022,0.09040000289678574,0.08160000294446945
49,4900,0.08613333106040955,0.10186666995286942,0.08773333579301834,0.07680000364780426
50,5000,0.1077333316206932,0.11946666985750198,0.109866663813591,0.10533333569765091
51,5100,0.10080000013113022,0.1082666665315628,0.10159999877214432,0.10026666522026062
52,5200,0.09146666526794434,0.09626666456460953,0.09466666728258133,0.09466666728258133
53,5300,0.08906666934490204,0.09786666929721832,0.09040000289678574,0.08773333579301834
54,5400,0.09786666929721832,0.10266666859388351,0.09973333030939102,0.10026666522026062
55,5500,0.10266666859388351,0.1114666685461998,0.10293333232402802,0.10346666723489761
56,5600,0.09200000017881393,0.10000000149011612,0.09146666526794434,0.08879999816417694
57,5700,0.08693332970142365,0.09386666864156723,0.08426667004823685,0.08266666531562805
58,5800,0.09973333030939102,0.1117333322763443,0.10053333640098572,0.09546666592359543
59,5900,0.09120000153779984,0.10053333640098572,0.09413333237171173,0.08426667004823685
60,6000,0.08959999680519104,0.10400000214576721,0.09279999881982803,0.08560000360012054
61,6100,0.09520000219345093,0.1096000000834465,0.09759999811649323,0.09653333574533463
62,6200,0.09413333237171173,0.10719999670982361,0.09546666592359543,0.09546666592359543
63,6300,0.10293333232402802,0.11706666648387909,0.10346666723489761,0.09813333302736282
64,6400,0.08560000360012054,0.09226666390895844,0.08079999685287476,0.08213333040475845
65,6500,0.08773333579301834,0.09973333030939102,0.08799999952316284,0.08533333241939545
66,6600,0.08799999952316284,0.09786666929721832,0.08799999952316284,0.08746666461229324
67,6700,0.09520000219345093,0.10000000149011612,0.09706666320562363,0.09813333302736282
68,6800,0.08586666733026505,0.09333333373069763,0.07973333448171616,0.08079999685287476
69,6900,0.08693332970142365,0.09706666320562363,0.08426667004823685,0.08613333106040955
70,7000,0.08666666597127914,0.09493333101272583,0.08506666868925095,0.08346666395664215
71,7100,0.09253333508968353,0.10506666451692581,0.09520000219345093,0.09066666662693024
72,7200,0.09866666793823242,0.10426666587591171,0.10026666522026062,0.10693333297967911
73,7300,0.09359999746084213,0.10080000013113022,0.09653333574533463,0.10106666386127472
74,7400,0.09546666592359543,0.1111999973654747,0.09733333438634872,0.09733333438634872
75,7500,0.08773333579301834,0.09946666657924652,0.08693332970142365,0.08799999952316284
76,7600,0.07999999821186066,0.09040000289678574,0.07333333045244217,0.07493333518505096
77,7700,0.09626666456460953,0.10026666522026062,0.09600000083446503,0.10026666522026062
78,7800,0.09946666657924652,0.10159999877214432,0.10000000149011612,0.10693333297967911
79,7900,0.08959999680519104,0.09786666929721832,0.08959999680519104,0.09040000289678574
80,8000,0.09759999811649323,0.10559999942779541,0.09786666929721832,0.09733333438634872
81,8100,0.09226666390895844,0.10639999806880951,0.09120000153779984,0.08506666868925095
82,8200,0.09146666526794434,0.1106666699051857,0.09253333508968353,0.07946666330099106
83,8300,0.08533333241939545,0.10106666386127472,0.08453333377838135,0.07466666400432587
84,8400,0.09040000289678574,0.10266666859388351,0.09146666526794434,0.08479999750852585
85,8500,0.08346666395664215,0.09520000219345093,0.08079999685287476,0.07386666536331177
86,8600,0.09013333171606064,0.10106666386127472,0.09333333373069763,0.08959999680519104
87,8700,0.09253333508968353,0.1074666678905487,0.09120000153779984,0.08533333241939545
88,8800,0.09653333574533463,0.1085333302617073,0.09786666929721832,0.09679999947547913
89,8900,0.10613333433866501,0.11760000139474869,0.1082666665315628,0.10373333096504211
90,9000,0.08426667004823685,0.09066666662693024,0.08106666803359985,0.08266666531562805
91,9100,0.09200000017881393,0.09706666320562363,0.09386666864156723,0.09786666929721832
92,9200,0.08959999680519104,0.09173333644866943,0.09146666526794434,0.09520000219345093
93,9300,0.09146666526794434,0.09973333030939102,0.09386666864156723,0.09600000083446503
94,9400,0.09839999675750732,0.10693333297967911,0.09839999675750732,0.10266666859388351
95,9500,0.09946666657924652,0.10719999670982361,0.10053333640098572,0.10053333640098572
96,9600,0.09120000153779984,0.09520000219345093,0.09279999881982803,0.09546666592359543
97,9700,0.09440000355243683,0.10693333297967911,0.09466666728258133,0.09226666390895844
98,9800,0.09733333438634872,0.1077333316206932,0.09786666929721832,0.09626666456460953
99,9900,0.09279999881982803,0.10400000214576721,0.09493333101272583,0.08906666934490204
100,10000,0.08906666934490204,0.10026666522026062,0.08959999680519104,0.08720000088214874
101,10100,0.09786666929721832,0.1088000014424324,0.09786666929721832,0.09520000219345093
102,10200,0.08693332970142365,0.09653333574533463,0.08906666934490204,0.08613333106040955
103,10300,0.08959999680519104,0.10053333640098572,0.09279999881982803,0.08879999816417694
104,10400,0.08826666325330734,0.09520000219345093,0.08826666325330734,0.09013333171606064
105,10500,0.09626666456460953,0.1128000020980835,0.10000000149011612,0.09306667000055313
106,10600,0.09066666662693024,0.10053333640098572,0.09200000017881393,0.08986666798591614
107,10700,0.08399999886751175,0.09226666390895844,0.08479999750852585,0.08693332970142365
108,10800,0.08746666461229324,0.09440000355243683,0.08613333106040955,0.08959999680519104
109,10900,0.09040000289678574,0.10080000013113022,0.09200000017881393,0.08959999680519104
110,11000,0.08959999680519104,0.09920000284910202,0.09173333644866943,0.09253333508968353
111,11100,0.09386666864156723,0.10453333705663681,0.09626666456460953,0.09920000284910202
112,11200,0.09706666320562363,0.10533333569765091,0.09679999947547913,0.09866666793823242
113,11300,0.08799999952316284,0.09546666592359543,0.08320000022649765,0.08533333241939545
114,11400,0.08853333443403244,0.09466666728258133,0.08959999680519104,0.09173333644866943
115,11500,0.09040000289678574,0.09920000284910202,0.09200000017881393,0.09040000289678574
116,11600,0.08986666798591614,0.09920000284910202,0.09466666728258133,0.09173333644866943
117,11700,0.09173333644866943,0.09920000284910202,0.09706666320562363,0.09386666864156723
118,11800,0.09893333166837692,0.1090666651725769,0.09920000284910202,0.09866666793823242
119,11900,0.09200000017881393,0.10480000078678131,0.09359999746084213,0.08933333307504654
120,12000,0.10426666587591171,0.1151999980211258,0.10400000214576721,0.10559999942779541
121,12100,0.10320000350475311,0.109866663813591,0.10159999877214432,0.10426666587591171
122,12200,0.09226666390895844,0.1077333316206932,0.09440000355243683,0.09146666526794434
123,12300,0.09120000153779984,0.09706666320562363,0.09120000153779984,0.09359999746084213
124,12400,0.08613333106040955,0.09866666793823242,0.08586666733026505,0.08186666667461395
125,12500,0.09120000153779984,0.10586666315793991,0.09440000355243683,0.08879999816417694
126,12600,0.09306667000055313,0.1085333302617073,0.09573332965373993,0.08853333443403244
127,12700,0.09013333171606064,0.09866666793823242,0.09146666526794434,0.09120000153779984
128,12800,0.08640000224113464,0.09386666864156723,0.08799999952316284,0.08933333307504654
129,12900,0.09359999746084213,0.09866666793823242,0.09786666929721832,0.09679999947547913
130,13000,0.10453333705663681,0.1109333336353302,0.10586666315793991,0.1066666692495346
131,13100,0.08666666597127914,0.09359999746084213,0.08666666597127914,0.08586666733026505
132,13200,0.09200000017881393,0.10106666386127472,0.09253333508968353,0.08773333579301834
133,13300,0.08613333106040955,0.09786666929721832,0.08586666733026505,0.07866666465997696
134,13400,0.08746666461229324,0.09786666929721832,0.09013333171606064,0.08746666461229324
135,13500,0.09413333237171173,0.10373333096504211,0.09653333574533463,0.09413333237171173
136,13600,0.08693332970142365,0.09440000355243683,0.08720000088214874,0.09066666662693024
137,13700,0.08853333443403244,0.09279999881982803,0.08933333307504654,0.09759999811649323
138,13800,0.09866666793823242,0.10186666995286942,0.10053333640098572,0.10480000078678131
139,13900,0.09626666456460953,0.10586666315793991,0.09813333302736282,0.09413333237171173
140,14000,0.08453333377838135,0.08933333307504654,0.08479999750852585,0.08560000360012054
141,14100,0.08240000158548355,0.09120000153779984,0.08133333176374435,0.08079999685287476
142,14200,0.09120000153779984,0.10293333232402802,0.09040000289678574,0.08586666733026505
143,14300,0.08560000360012054,0.08640000224113464,0.08666666597127914,0.09173333644866943
144,14400,0.09333333373069763,0.09759999811649323,0.09546666592359543,0.10159999877214432
145,14500,0.09440000355243683,0.09466666728258133,0.09600000083446503,0.09920000284910202
146,14600,0.10080000013113022,0.10373333096504211,0.10453333705663681,0.1090666651725769
147,14700,0.08453333377838135,0.08773333579301834,0.08373333513736725,0.08693332970142365
148,14800,0.09679999947547913,0.10480000078678131,0.09946666657924652,0.09306667000055313
149,14900,0.09440000355243683,0.09946666657924652,0.09466666728258133,0.09653333574533463
150,15000,0.10186666995286942,0.1096000000834465,0.10293333232402802,0.09733333438634872
151,15100,0.08426667004823685,0.09440000355243683,0.08240000158548355,0.07386666536331177
152,15200,0.08879999816417694,0.10453333705663681,0.08853333443403244,0.07866666465997696
153,15300,0.08453333377838135,0.09253333508968353,0.08426667004823685,0.08373333513736725
154,15400,0.08160000294446945,0.08293333649635315,0.07573333382606506,0.08160000294446945
155,15500,0.08506666868925095,0.09200000017881393,0.08560000360012054,0.08666666597127914
156,15600,0.09440000355243683,0.09866666793823242,0.09359999746084213,0.09386666864156723
157,15700,0.09520000219345093,0.10186666995286942,0.09440000355243683,0.09893333166837692
158,15800,0.09600000083446503,0.09946666657924652,0.09759999811649323,0.10266666859388351
159,15900,0.08826666325330734,0.09920000284910202,0.08986666798591614,0.08986666798591614
160,16000,0.08826666325330734,0.09173333644866943,0.09173333644866943,0.09279999881982803
161,16100,0.08640000224113464,0.09706666320562363,0.08773333579301834,0.08373333513736725
162,16200,0.09093333035707474,0.09839999675750732,0.09226666390895844,0.08399999886751175
163,16300,0.09173333644866943,0.10133333504199982,0.09120000153779984,0.08799999952316284
164,16400,0.10320000350475311,0.1090666651725769,0.10586666315793991,0.1082666665315628
165,16500,0.10293333232402802,0.109333336353302,0.10480000078678131,0.09893333166837692
166,16600,0.09013333171606064,0.09786666929721832,0.09226666390895844,0.08853333443403244
167,16700,0.09279999881982803,0.09440000355243683,0.09520000219345093,0.09973333030939102
168,16800,0.09226666390895844,0.09493333101272583,0.09546666592359543,0.09893333166837692
169,16900,0.09013333171606064,0.09386666864156723,0.09333333373069763,0.09653333574533463
170,17000,0.09013333171606064,0.09440000355243683,0.09253333508968353,0.09626666456460953
171,17100,0.08959999680519104,0.09279999881982803,0.09200000017881393,0.09706666320562363
172,17200,0.08799999952316284,0.09013333171606064,0.08986666798591614,0.09413333237171173
173,17300,0.08853333443403244,0.09253333508968353,0.09040000289678574,0.09173333644866943
174,17400,0.09146666526794434,0.09706666320562363,0.09493333101272583,0.09733333438634872
175,17500,0.09333333373069763,0.09946666657924652,0.09600000083446503,0.09813333302736282
176,17600,0.09200000017881393,0.09626666456460953,0.09573332965373993,0.09786666929721832
177,17700,0.09120000153779984,0.09679999947547913,0.09493333101272583,0.09546666592359543
178,17800,0.09200000017881393,0.09733333438634872,0.09600000083446503,0.09706666320562363
179,17900,0.09066666662693024,0.09493333101272583,0.09173333644866943,0.09279999881982803
180,18000,0.09146666526794434,0.09786666929721832,0.09493333101272583,0.09386666864156723
181,18100,0.09253333508968353,0.10026666522026062,0.09626666456460953,0.09333333373069763
182,18200,0.09093333035707474,0.09946666657924652,0.09466666728258133,0.08959999680519104
183,18300,0.09226666390895844,0.10186666995286942,0.09520000219345093,0.08853333443403244
184,18400,0.09066666662693024,0.10000000149011612,0.09279999881982803,0.08826666325330734
185,18500,0.09040000289678574,0.09733333438634872,0.09120000153779984,0.08799999952316284
186,18600,0.09093333035707474,0.09946666657924652,0.09279999881982803,0.08826666325330734
187,18700,0.09200000017881393,0.10053333640098572,0.09520000219345093,0.09013333171606064
188,18800,0.09226666390895844,0.09946666657924652,0.09546666592359543,0.09066666662693024
189,18900,0.09093333035707474,0.09973333030939102,0.09333333373069763,0.08879999816417694
190,19000,0.09093333035707474,0.09813333302736282,0.09413333237171173,0.09013333171606064
191,19100,0.09200000017881393,0.09893333166837692,0.09466666728258133,0.09093333035707474
192,19200,0.09120000153779984,0.09866666793823242,0.09279999881982803,0.08933333307504654
193,19300,0.09279999881982803,0.09920000284910202,0.09626666456460953,0.09493333101272583
194,19400,0.09333333373069763,0.10186666995286942,0.09679999947547913,0.09440000355243683
195,19500,0.09333333373069763,0.09733333438634872,0.09413333237171173,0.09093333035707474
196,19600,0.09146666526794434,0.09653333574533463,0.09120000153779984,0.08826666325330734
197,19700,0.08959999680519104,0.09466666728258133,0.09040000289678574,0.08720000088214874
198,19800,0.08906666934490204,0.09466666728258133,0.09066666662693024,0.08640000224113464
199,19900,0.09120000153779984,0.09733333438634872,0.09200000017881393,0.08693332970142365
200,20000,0.09120000153779984,0.09759999811649323,0.09173333644866943,0.08693332970142365
201,20100,0.08933333307504654,0.09520000219345093,0.08986666798591614,0.08613333106040955
202,20200,0.08879999816417694,0.09359999746084213,0.08933333307504654,0.08613333106040955
203,20300,0.09146666526794434,0.09813333302736282,0.09173333644866943,0.08826666325330734
204,20400,0.09253333508968353,0.10159999877214432,0.09279999881982803,0.08666666597127914
205,20500,0.09040000289678574,0.09813333302736282,0.09093333035707474,0.08666666597127914
206,20600,0.08933333307504654,0.09546666592359543,0.09013333171606064,0.08613333106040955
207,20700,0.08640000224113464,0.09413333237171173,0.08693332970142365,0.08320000022649765
208,20800,0.08560000360012054,0.09146666526794434,0.08613333106040955,0.08373333513736725
209,20900,0.09173333644866943,0.09626666456460953,0.09253333508968353,0.08853333443403244
210,21000,0.09200000017881393,0.09759999811649323,0.09386666864156723,0.08986666798591614
211,21100,0.09386666864156723,0.09973333030939102,0.09520000219345093,0.08906666934490204
212,21200,0.09466666728258133,0.10266666859388351,0.09706666320562363,0.09200000017881393
213,21300,0.09440000355243683,0.10266666859388351,0.09520000219345093,0.08959999680519104
214,21400,0.08986666798591614,0.09546666592359543,0.09146666526794434,0.08773333579301834
215,21500,0.09226666390895844,0.09813333302736282,0.09386666864156723,0.09013333171606064
216,21600,0.09173333644866943,0.09893333166837692,0.09306667000055313,0.08906666934490204
217,21700,0.08773333579301834,0.09200000017881393,0.08906666934490204,0.08720000088214874


==> journal/data/training/qtl/validation_outage.csv <==
,step,0,1,2,3
0,0,0.3824000060558319,0.5288000106811523,0.3874666690826416,0.30293333530426025
1,100,1.0,0.9989333152770996,1.0,1.0
2,200,1.0,1.0,1.0,1.0
3,300,1.0,1.0,1.0,1.0
4,400,1.0,1.0,1.0,1.0
5,500,1.0,1.0,1.0,1.0
6,600,1.0,1.0,1.0,1.0
7,700,0.14079999923706055,0.430400013923645,0.1128000020980835,0.003733333433046937
8,800,0.01653333380818367,0.08959999680519104,0.002400000113993883,0.0005333333392627537
9,900,0.02186666615307331,0.1136000007390976,0.005066666752099991,0.0005333333392627537
10,1000,0.04426666721701622,0.1656000018119812,0.02666666731238365,0.020266667008399963
11,1100,0.06293333321809769,0.20640000700950623,0.047200001776218414,0.03493333235383034
12,1200,0.08373333513736725,0.2240000069141388,0.06426666676998138,0.1082666665315628
13,1300,0.1077333316206932,0.24719999730587006,0.07919999957084656,0.2178666740655899
14,1400,0.07039999961853027,0.20453333854675293,0.052799999713897705,0.07440000027418137
15,1500,0.06080000102519989,0.18320000171661377,0.047200001776218414,0.06053333356976509
16,1600,0.11680000275373459,0.23466666042804718,0.08666666597127914,0.2909333407878876
17,1700,0.08693332970142365,0.20213332772254944,0.06480000168085098,0.14106667041778564
18,1800,0.09146666526794434,0.20559999346733093,0.07226666808128357,0.14053332805633545
19,1900,0.06746666878461838,0.1648000031709671,0.04933333396911621,0.10106666386127472
20,2000,0.10293333232402802,0.19946666061878204,0.08106666803359985,0.24026666581630707
21,2100,0.07173333317041397,0.1597333401441574,0.05973333492875099,0.1109333336353302
22,2200,0.06800000369548798,0.15546666085720062,0.0573333315551281,0.09786666929721832
23,2300,0.06186666712164879,0.14506666362285614,0.04933333396911621,0.08346666395664215
24,2400,0.07306666672229767,0.15893332660198212,0.05920000001788139,0.09440000355243683
25,2500,0.07573333382606506,0.15760000050067902,0.06426666676998138,0.1106666699051857
26,2600,0.07386666536331177,0.13359999656677246,0.06400000303983688,0.13093332946300507
27,2700,0.09493333101272583,0.14533333480358124,0.08213333040475845,0.25093331933021545
28,2800,0.08320000022649765,0.13306666910648346,0.07706666737794876,0.13173332810401917
29,2900,0.12346666306257248,0.14560000598430634,0.10266666859388351,0.30186668038368225
30,3000,0.07840000092983246,0.12399999797344208,0.07386666536331177,0.12026666849851608
31,3100,0.08399999886751175,0.12319999933242798,0.07733333110809326,0.12053333222866058
32,3200,0.08506666868925095,0.1141333356499672,0.08320000022649765,0.14079999923706055
33,3300,0.07413333654403687,0.10293333232402802,0.07013333588838577,0.109333336353302
34,3400,0.08933333307504654,0.11786666512489319,0.09226666390895844,0.12053333222866058
35,3500,0.09333333373069763,0.1106666699051857,0.09973333030939102,0.15466666221618652
36,3600,0.13893333077430725,0.13413333892822266,0.13333334028720856,0.24213333427906036
37,3700,0.09359999746084213,0.1128000020980835,0.09973333030939102,0.1133333370089531
38,3800,0.10133333504199982,0.1109333336353302,0.10586666315793991,0.12426666915416718
39,3900,0.07253333181142807,0.09759999811649323,0.07653333246707916,0.07919999957084656
40,4000,0.08266666531562805,0.10106666386127472,0.09200000017881393,0.08826666325330734
41,4100,0.06986666470766068,0.08213333040475845,0.07546667009592056,0.07039999961853027
42,4200,0.09226666390895844,0.10000000149011612,0.1080000028014183,0.09893333166837692
43,4300,0.12746666371822357,0.10239999741315842,0.13600000739097595,0.18960000574588776
44,4400,0.11946666985750198,0.09839999675750732,0.13626666367053986,0.1618666648864746
45,4500,0.07786666601896286,0.08640000224113464,0.08879999816417694,0.07413333654403687
46,4600,0.08320000022649765,0.09573332965373993,0.09653333574533463,0.07413333654403687
47,4700,0.08560000360012054,0.09440000355243683,0.10159999877214432,0.08106666803359985
48,4800,0.08613333106040955,0.08853333443403244,0.09733333438634872,0.08666666597127914
49,4900,0.07519999891519547,0.08026666939258575,0.08426667004823685,0.07199999690055847
50,5000,0.08879999816417694,0.09386666864156723,0.10426666587591171,0.08533333241939545
51,5100,0.08693332970142365,0.09306667000055313,0.10186666995286942,0.08533333241939545
52,5200,0.09066666662693024,0.09653333574533463,0.10453333705663681,0.09386666864156723
53,5300,0.10533333569765091,0.109866663813591,0.12240000069141388,0.09653333574533463
54,5400,0.08613333106040955,0.09386666864156723,0.09653333574533463,0.08160000294446945
55,5500,0.08906666934490204,0.1074666678905487,0.09946666657924652,0.07919999957084656
56,5600,0.10159999877214432,0.1066666692495346,0.11573333293199539,0.09653333574533463
57,5700,0.09093333035707474,0.1082666665315628,0.10533333569765091,0.08533333241939545
58,5800,0.08240000158548355,0.09520000219345093,0.09386666864156723,0.08426667004823685
59,5900,0.09520000219345093,0.09973333030939102,0.1109333336353302,0.1077333316206932
60,6000,0.08693332970142365,0.10213333368301392,0.09839999675750732,0.07973333448171616
61,6100,0.08506666868925095,0.10559999942779541,0.09759999811649323,0.07466666400432587
62,6200,0.07946666330099106,0.09359999746084213,0.08453333377838135,0.07680000364780426
63,6300,0.06986666470766068,0.09306667000055313,0.07013333588838577,0.05946666747331619
64,6400,0.07813332974910736,0.09493333101272583,0.08106666803359985,0.07333333045244217
65,6500,0.09546666592359543,0.10453333705663681,0.10239999741315842,0.09786666929721832
66,6600,0.09093333035707474,0.10346666723489761,0.09573332965373993,0.08720000088214874
67,6700,0.08879999816417694,0.10106666386127472,0.09200000017881393,0.09013333171606064
68,6800,0.09920000284910202,0.1077333316206932,0.10506666451692581,0.11973333358764648
69,6900,0.08399999886751175,0.10106666386127472,0.08640000224113464,0.07999999821186066
70,7000,0.08399999886751175,0.10159999877214432,0.08399999886751175,0.08399999886751175
71,7100,0.08986666798591614,0.10133333504199982,0.09440000355243683,0.09839999675750732
72,7200,0.09440000355243683,0.10586666315793991,0.09706666320562363,0.09946666657924652
73,7300,0.07946666330099106,0.09146666526794434,0.07440000027418137,0.07066666334867477
74,7400,0.09733333438634872,0.1114666685461998,0.10000000149011612,0.09973333030939102
75,7500,0.09279999881982803,0.109333336353302,0.09413333237171173,0.08533333241939545
76,7600,0.09546666592359543,0.1120000034570694,0.09573332965373993,0.09600000083446503
77,7700,0.08240000158548355,0.10000000149011612,0.08213333040475845,0.08320000022649765
78,7800,0.08560000360012054,0.09920000284910202,0.08666666597127914,0.08986666798591614
79,7900,0.08986666798591614,0.10239999741315842,0.09066666662693024,0.09093333035707474
80,8000,0.08346666395664215,0.09786666929721832,0.08453333377838135,0.08160000294446945
81,8100,0.07973333448171616,0.09546666592359543,0.07706666737794876,0.07653333246707916
82,8200,0.08693332970142365,0.09946666657924652,0.08613333106040955,0.08693332970142365
83,8300,0.08160000294446945,0.10106666386127472,0.07440000027418137,0.07440000027418137
84,8400,0.10186666995286942,0.1088000014424324,0.10373333096504211,0.11733333021402359
85,8500,0.09040000289678574,0.1096000000834465,0.09173333644866943,0.08746666461229324
86,8600,0.08399999886751175,0.09653333574533463,0.08293333649635315,0.08560000360012054
87,8700,0.08666666597127914,0.10000000149011612,0.08853333443403244,0.08693332970142365
88,8800,0.08640000224113464,0.10266666859388351,0.08613333106040955,0.07493333518505096
89,8900,0.09359999746084213,0.109866663813591,0.09786666929721832,0.09066666662693024
90,9000,0.08879999816417694,0.10239999741315842,0.08746666461229324,0.08479999750852585
91,9100,0.07919999957084656,0.09440000355243683,0.07386666536331177,0.06773333251476288
92,9200,0.10559999942779541,0.11866666376590729,0.10533333569765091,0.10373333096504211
93,9300,0.07946666330099106,0.09546666592359543,0.07360000163316727,0.07253333181142807
94,9400,0.09600000083446503,0.1111999973654747,0.09600000083446503,0.09386666864156723
95,9500,0.08986666798591614,0.10346666723489761,0.09253333508968353,0.09200000017881393
96,9600,0.08746666461229324,0.10293333232402802,0.08986666798591614,0.08640000224113464
97,9700,0.08160000294446945,0.10186666995286942,0.08106666803359985,0.07013333588838577
98,9800,0.10026666522026062,0.1082666665315628,0.10186666995286942,0.1066666692495346
99,9900,0.08959999680519104,0.10426666587591171,0.09120000153779984,0.08826666325330734
100,10000,0.08933333307504654,0.10159999877214432,0.09200000017881393,0.08320000022649765
101,10100,0.08240000158548355,0.10213333368301392,0.07866666465997696,0.07013333588838577
102,10200,0.08773333579301834,0.09839999675750732,0.09066666662693024,0.08879999816417694
103,10300,0.09920000284910202,0.1122666671872139,0.10000000149011612,0.09386666864156723
104,10400,0.08773333579301834,0.1066666692495346,0.08693332970142365,0.07599999755620956
105,10500,0.08560000360012054,0.10080000013113022,0.08533333241939545,0.07680000364780426
106,10600,0.08693332970142365,0.10426666587591171,0.08533333241939545,0.08053333312273026
107,10700,0.08586666733026505,0.10213333368301392,0.08640000224113464,0.07760000228881836
108,10800,0.07813332974910736,0.09333333373069763,0.07466666400432587,0.07226666808128357
109,10900,0.08666666597127914,0.10186666995286942,0.09013333171606064,0.08053333312273026
110,11000,0.08826666325330734,0.10453333705663681,0.08453333377838135,0.07866666465997696
111,11100,0.10186666995286942,0.10453333705663681,0.1074666678905487,0.11946666985750198
112,11200,0.08799999952316284,0.09920000284910202,0.09040000289678574,0.08266666531562805
113,11300,0.07919999957084656,0.09306667000055313,0.08133333176374435,0.07039999961853027
114,11400,0.1106666699051857,0.12293333560228348,0.12106666713953018,0.09920000284910202
115,11500,0.08640000224113464,0.1085333302617073,0.08826666325330734,0.06960000097751617
116,11600,0.08986666798591614,0.10320000350475311,0.09253333508968353,0.08453333377838135
117,11700,0.07786666601896286,0.09440000355243683,0.07546667009592056,0.06880000233650208
118,11800,0.08720000088214874,0.09893333166837692,0.09200000017881393,0.09013333171606064
119,11900,0.09013333171606064,0.10053333640098572,0.09466666728258133,0.08666666597127914
120,12000,0.08666666597127914,0.09466666728258133,0.08959999680519104,0.09626666456460953
121,12100,0.09546666592359543,0.10480000078678131,0.10186666995286942,0.09600000083446503
122,12200,0.08586666733026505,0.10213333368301392,0.08826666325330734,0.08586666733026505
123,12300,0.08506666868925095,0.09679999947547913,0.08240000158548355,0.07733333110809326
124,12400,0.09066666662693024,0.10293333232402802,0.09279999881982803,0.08506666868925095
125,12500,0.07733333110809326,0.09200000017881393,0.07333333045244217,0.07440000027418137
126,12600,0.09440000355243683,0.10639999806880951,0.09839999675750732,0.09573332965373993
127,12700,0.09386666864156723,0.09813333302736282,0.09573332965373993,0.12186666578054428
128,12800,0.08959999680519104,0.09759999811649323,0.09386666864156723,0.09093333035707474
129,12900,0.09386666864156723,0.10159999877214432,0.09839999675750732,0.10320000350475311
130,13000,0.07760000228881836,0.08933333307504654,0.07360000163316727,0.06773333251476288
131,13100,0.08879999816417694,0.10239999741315842,0.08826666325330734,0.07813332974910736
132,13200,0.09253333508968353,0.10426666587591171,0.09520000219345093,0.09253333508968353
133,13300,0.10453333705663681,0.1082666665315628,0.10693333297967911,0.1122666671872139
134,13400,0.09759999811649323,0.10506666451692581,0.10053333640098572,0.08879999816417694
135,13500,0.07733333110809326,0.08933333307504654,0.07840000092983246,0.07333333045244217
136,13600,0.10453333705663681,0.1120000034570694,0.1101333349943161,0.10346666723489761
137,13700,0.07360000163316727,0.08746666461229324,0.07386666536331177,0.06533333659172058
138,13800,0.08133333176374435,0.09679999947547913,0.08186666667461395,0.07599999755620956
139,13900,0.10213333368301392,0.11680000275373459,0.1111999973654747,0.09546666592359543
140,14000,0.08693332970142365,0.09226666390895844,0.08853333443403244,0.07573333382606506
141,14100,0.08426667004823685,0.09040000289678574,0.08320000022649765,0.08133333176374435
142,14200,0.08986666798591614,0.09866666793823242,0.09493333101272583,0.07893333584070206
143,14300,0.09333333373069763,0.10026666522026062,0.09839999675750732,0.08053333312273026
144,14400,0.09679999947547913,0.10213333368301392,0.10159999877214432,0.08213333040475845
145,14500,0.09253333508968353,0.09973333030939102,0.09626666456460953,0.09306667000055313
146,14600,0.09146666526794434,0.09946666657924652,0.09679999947547913,0.09040000289678574
147,14700,0.08186666667461395,0.08853333443403244,0.08453333377838135,0.08799999952316284
148,14800,0.08799999952316284,0.09946666657924652,0.09120000153779984,0.07946666330099106
149,14900,0.07493333518505096,0.08879999816417694,0.07173333317041397,0.06533333659172058
150,15000,0.1085333302617073,0.10053333640098572,0.1117333322763443,0.14453333616256714
151,15100,0.10693333297967911,0.109333336353302,0.11493333429098129,0.1109333336353302
152,15200,0.10453333705663681,0.10026666522026062,0.1141333356499672,0.14239999651908875
153,15300,0.08640000224113464,0.09893333166837692,0.09359999746084213,0.08586666733026505
154,15400,0.10613333433866501,0.11546666920185089,0.11599999666213989,0.09679999947547913
155,15500,0.08586666733026505,0.10053333640098572,0.09359999746084213,0.08160000294446945
156,15600,0.09493333101272583,0.1117333322763443,0.10346666723489761,0.09013333171606064
157,15700,0.08453333377838135,0.09813333302736282,0.08613333106040955,0.08346666395664215
158,15800,0.08373333513736725,0.09759999811649323,0.08346666395664215,0.07253333181142807
159,15900,0.10506666451692581,0.10266666859388351,0.1103999987244606,0.109333336353302
160,16000,0.09120000153779984,0.09253333508968353,0.09333333373069763,0.08399999886751175
161,16100,0.09386666864156723,0.09920000284910202,0.10159999877214432,0.09920000284910202
162,16200,0.08560000360012054,0.09973333030939102,0.08906666934490204,0.08160000294446945
163,16300,0.08240000158548355,0.08986666798591614,0.08373333513736725,0.08399999886751175
164,16400,0.08160000294446945,0.08879999816417694,0.08773333579301834,0.08693332970142365
165,16500,0.07039999961853027,0.08079999685287476,0.07039999961853027,0.06666667014360428
166,16600,0.08640000224113464,0.09600000083446503,0.09359999746084213,0.08240000158548355
167,16700,0.07119999825954437,0.08213333040475845,0.07386666536331177,0.06746666878461838
168,16800,0.09173333644866943,0.09573332965373993,0.10133333504199982,0.09546666592359543
169,16900,0.1074666678905487,0.09359999746084213,0.11599999666213989,0.15760000050067902
170,17000,0.10320000350475311,0.09759999811649323,0.11626666784286499,0.11653333157300949
171,17100,0.08613333106040955,0.08879999816417694,0.09253333508968353,0.07893333584070206
172,17200,0.08373333513736725,0.09573332965373993,0.08640000224113464,0.07333333045244217
173,17300,0.09440000355243683,0.10613333433866501,0.10053333640098572,0.08479999750852585
174,17400,0.08026666939258575,0.08959999680519104,0.07893333584070206,0.07813332974910736
175,17500,0.08399999886751175,0.10106666386127472,0.08533333241939545,0.07786666601896286
176,17600,0.07599999755620956,0.08746666461229324,0.07760000228881836,0.07466666400432587
177,17700,0.07760000228881836,0.08720000088214874,0.07813332974910736,0.07519999891519547
178,17800,0.07999999821186066,0.09386666864156723,0.08106666803359985,0.07973333448171616
179,17900,0.08959999680519104,0.1066666692495346,0.09359999746084213,0.08026666939258575
180,18000,0.09226666390895844,0.10000000149011612,0.10000000149011612,0.08853333443403244
181,18100,0.09600000083446503,0.09626666456460953,0.10266666859388351,0.10080000013113022
182,18200,0.10453333705663681,0.10186666995286942,0.11546666920185089,0.1077333316206932
183,18300,0.08560000360012054,0.09520000219345093,0.08959999680519104,0.07573333382606506
184,18400,0.08133333176374435,0.09733333438634872,0.07786666601896286,0.06533333659172058
185,18500,0.09173333644866943,0.10506666451692581,0.09733333438634872,0.08266666531562805
186,18600,0.07973333448171616,0.09333333373069763,0.08133333176374435,0.07280000299215317
187,18700,0.08533333241939545,0.09973333030939102,0.09013333171606064,0.07573333382606506
188,18800,0.08453333377838135,0.10133333504199982,0.08586666733026505,0.06373333185911179
189,18900,0.07919999957084656,0.09413333237171173,0.07973333448171616,0.06826666742563248
190,19000,0.08773333579301834,0.09813333302736282,0.09333333373069763,0.08906666934490204
191,19100,0.08746666461229324,0.10239999741315842,0.09093333035707474,0.07999999821186066
192,19200,0.08746666461229324,0.10266666859388351,0.09040000289678574,0.08079999685287476
193,19300,0.08506666868925095,0.09546666592359543,0.08933333307504654,0.07973333448171616
194,19400,0.09440000355243683,0.08986666798591614,0.09946666657924652,0.1090666651725769
195,19500,0.08213333040475845,0.09040000289678574,0.08399999886751175,0.07466666400432587
196,19600,0.08133333176374435,0.09386666864156723,0.08453333377838135,0.07093333452939987
197,19700,0.08959999680519104,0.10000000149011612,0.09333333373069763,0.07493333518505096
198,19800,0.08853333443403244,0.09866666793823242,0.09253333508968353,0.07653333246707916
199,19900,0.08746666461229324,0.09813333302736282,0.09279999881982803,0.07653333246707916
200,20000,0.08613333106040955,0.09520000219345093,0.09306667000055313,0.07866666465997696
201,20100,0.08959999680519104,0.09733333438634872,0.09600000083446503,0.08160000294446945
202,20200,0.09679999947547913,0.10719999670982361,0.10373333096504211,0.08933333307504654
203,20300,0.08906666934490204,0.10053333640098572,0.09600000083446503,0.08240000158548355
204,20400,0.08906666934490204,0.09786666929721832,0.09626666456460953,0.08346666395664215
205,20500,0.08933333307504654,0.09893333166837692,0.09440000355243683,0.08506666868925095
206,20600,0.08879999816417694,0.09893333166837692,0.09306667000055313,0.08693332970142365
207,20700,0.08906666934490204,0.09706666320562363,0.09573332965373993,0.08746666461229324
208,20800,0.08320000022649765,0.09200000017881393,0.08746666461229324,0.07706666737794876
209,20900,0.07999999821186066,0.08666666597127914,0.08186666667461395,0.07573333382606506
210,21000,0.08560000360012054,0.09546666592359543,0.08986666798591614,0.08293333649635315
211,21100,0.08799999952316284,0.09679999947547913,0.09359999746084213,0.08293333649635315
212,21200,0.08853333443403244,0.09706666320562363,0.09413333237171173,0.08426667004823685
213,21300,0.09359999746084213,0.09920000284910202,0.09946666657924652,0.08666666597127914
214,21400,0.09173333644866943,0.09786666929721832,0.09759999811649323,0.07999999821186066
215,21500,0.09066666662693024,0.09546666592359543,0.09626666456460953,0.08293333649635315
216,21600,0.08533333241939545,0.09573332965373993,0.08986666798591614,0.08213333040475845
217,21700,0.08613333106040955,0.09520000219345093,0.08986666798591614,0.08106666803359985
218,21800,0.08506666868925095,0.09626666456460953,0.08879999816417694,0.07973333448171616
219,21900,0.08693332970142365,0.09626666456460953,0.09279999881982803,0.08079999685287476
220,22000,0.08853333443403244,0.09839999675750732,0.09520000219345093,0.08320000022649765
221,22100,0.09306667000055313,0.09973333030939102,0.09973333030939102,0.08506666868925095
222,22200,0.08746666461229324,0.09893333166837692,0.09359999746084213,0.08160000294446945
223,22300,0.08533333241939545,0.09493333101272583,0.08853333443403244,0.07653333246707916
224,22400,0.08453333377838135,0.09386666864156723,0.08720000088214874,0.07919999957084656
225,22500,0.08346666395664215,0.09013333171606064,0.08586666733026505,0.07786666601896286
226,22600,0.08266666531562805,0.09253333508968353,0.08533333241939545,0.08079999685287476
227,22700,0.08373333513736725,0.09120000153779984,0.08586666733026505,0.07946666330099106
228,22800,0.08720000088214874,0.09626666456460953,0.09093333035707474,0.07760000228881836
229,22900,0.08453333377838135,0.09386666864156723,0.08826666325330734,0.07733333110809326
230,23000,0.08879999816417694,0.09920000284910202,0.09333333373069763,0.08666666597127914
231,23100,0.08746666461229324,0.09546666592359543,0.09200000017881393,0.08479999750852585
232,23200,0.09386666864156723,0.09733333438634872,0.10080000013113022,0.09306667000055313
233,23300,0.09573332965373993,0.09893333166837692,0.10106666386127472,0.09306667000055313
234,23400,0.09653333574533463,0.10266666859388351,0.10133333504199982,0.08986666798591614
235,23500,0.08720000088214874,0.09573332965373993,0.09253333508968353,0.08399999886751175
236,23600,0.09093333035707474,0.10053333640098572,0.09626666456460953,0.08666666597127914
237,23700,0.08799999952316284,0.09653333574533463,0.09333333373069763,0.08479999750852585
238,23800,0.08613333106040955,0.09493333101272583,0.08959999680519104,0.08240000158548355
239,23900,0.08720000088214874,0.09733333438634872,0.08959999680519104,0.08479999750852585
240,24000,0.08106666803359985,0.09359999746084213,0.08213333040475845,0.07680000364780426
241,24100,0.08373333513736725,0.09653333574533463,0.08693332970142365,0.08026666939258575
242,24200,0.08266666531562805,0.09546666592359543,0.08586666733026505,0.07813332974910736
243,24300,0.08453333377838135,0.09653333574533463,0.08613333106040955,0.07760000228881836
244,24400,0.08746666461229324,0.09653333574533463,0.09013333171606064,0.07786666601896286
245,24500,0.08853333443403244,0.09920000284910202,0.09279999881982803,0.07973333448171616
246,24600,0.08213333040475845,0.09013333171606064,0.08320000022649765,0.07253333181142807
247,24700,0.07919999957084656,0.09066666662693024,0.08079999685287476,0.07253333181142807
248,24800,0.08133333176374435,0.09359999746084213,0.08320000022649765,0.07493333518505096
249,24900,0.08106666803359985,0.09493333101272583,0.08373333513736725,0.07680000364780426
250,25000,0.07999999821186066,0.09120000153779984,0.08079999685287476,0.07466666400432587
251,25100,0.08720000088214874,0.09893333166837692,0.09013333171606064,0.08213333040475845
252,25200,0.08533333241939545,0.09706666320562363,0.08826666325330734,0.08213333040475845
253,25300,0.09306667000055313,0.10026666522026062,0.09733333438634872,0.08640000224113464
254,25400,0.08693332970142365,0.09893333166837692,0.09093333035707474,0.08079999685287476
255,25500,0.08693332970142365,0.09653333574533463,0.09066666662693024,0.08053333312273026
256,25600,0.08693332970142365,0.09946666657924652,0.08959999680519104,0.08293333649635315
257,25700,0.09279999881982803,0.10133333504199982,0.09653333574533463,0.08720000088214874
258,25800,0.09146666526794434,0.10106666386127472,0.09600000083446503,0.08426667004823685
259,25900,0.08773333579301834,0.09866666793823242,0.09013333171606064,0.08213333040475845
260,26000,0.08533333241939545,0.09839999675750732,0.08773333579301834,0.07866666465997696
261,26100,0.08666666597127914,0.09893333166837692,0.09040000289678574,0.08053333312273026
262,26200,0.08720000088214874,0.09626666456460953,0.09146666526794434,0.07946666330099106
263,26300,0.08666666597127914,0.09866666793823242,0.09066666662693024,0.08240000158548355
264,26400,0.08373333513736725,0.09493333101272583,0.08613333106040955,0.08266666531562805
265,26500,0.08720000088214874,0.09946666657924652,0.09120000153779984,0.08213333040475845
266,26600,0.08799999952316284,0.09839999675750732,0.09040000289678574,0.08106666803359985
267,26700,0.08720000088214874,0.10000000149011612,0.09013333171606064,0.08133333176374435
268,26800,0.09146666526794434,0.10106666386127472,0.09706666320562363,0.08533333241939545
269,26900,0.08586666733026505,0.09759999811649323,0.08933333307504654,0.08213333040475845
270,27000,0.08613333106040955,0.09440000355243683,0.08959999680519104,0.08240000158548355
271,27100,0.08640000224113464,0.09413333237171173,0.08879999816417694,0.08240000158548355
272,27200,0.09146666526794434,0.09759999811649323,0.09546666592359543,0.08693332970142365
273,27300,0.08799999952316284,0.09413333237171173,0.09253333508968353,0.08346666395664215
274,27400,0.08453333377838135,0.09040000289678574,0.08906666934490204,0.08240000158548355
275,27500,0.08906666934490204,0.09546666592359543,0.09253333508968353,0.08560000360012054
276,27600,0.09013333171606064,0.09573332965373993,0.09466666728258133,0.08426667004823685
277,27700,0.08773333579301834,0.09493333101272583,0.09200000017881393,0.08213333040475845
278,27800,0.08479999750852585,0.09253333508968353,0.08773333579301834,0.08106666803359985
279,27900,0.08133333176374435,0.08773333579301834,0.08186666667461395,0.07546667009592056
280,28000,0.08293333649635315,0.09066666662693024,0.08533333241939545,0.08106666803359985
281,28100,0.08213333040475845,0.09013333171606064,0.08479999750852585,0.08240000158548355
282,28200,0.08240000158548355,0.08826666325330734,0.08560000360012054,0.08133333176374435
283,28300,0.08773333579301834,0.09173333644866943,0.09066666662693024,0.08799999952316284
284,28400,0.08160000294446945,0.08720000088214874,0.08426667004823685,0.08426667004823685
285,28500,0.08186666667461395,0.08720000088214874,0.08373333513736725,0.08106666803359985
286,28600,0.08613333106040955,0.09120000153779984,0.09066666662693024,0.08720000088214874
287,28700,0.08720000088214874,0.09173333644866943,0.09040000289678574,0.08560000360012054
288,28800,0.08773333579301834,0.09573332965373993,0.09279999881982803,0.08933333307504654
289,28900,0.08986666798591614,0.09733333438634872,0.09493333101272583,0.08453333377838135
290,29000,0.08906666934490204,0.09786666929721832,0.09200000017881393,0.08266666531562805
291,29100,0.09413333237171173,0.10133333504199982,0.09893333166837692,0.08533333241939545
292,29200,0.09013333171606064,0.09813333302736282,0.09333333373069763,0.08186666667461395
293,29300,0.09013333171606064,0.09839999675750732,0.09359999746084213,0.08266666531562805
294,29400,0.08879999816417694,0.09866666793823242,0.09200000017881393,0.08213333040475845
295,29500,0.09173333644866943,0.09813333302736282,0.09679999947547913,0.08160000294446945
296,29600,0.09040000289678574,0.09893333166837692,0.09359999746084213,0.08560000360012054
297,29700,0.08906666934490204,0.09573332965373993,0.09440000355243683,0.08133333176374435
298,29800,0.09040000289678574,0.09759999811649323,0.09546666592359543,0.08320000022649765
299,29900,0.09226666390895844,0.10159999877214432,0.09759999811649323,0.08773333579301834
300,30000,0.08853333443403244,0.09946666657924652,0.09306667000055313,0.08240000158548355
301,30100,0.09306667000055313,0.10080000013113022,0.10000000149011612,0.08720000088214874
302,30200,0.09466666728258133,0.10026666522026062,0.10000000149011612,0.08453333377838135
303,30300,0.08826666325330734,0.09839999675750732,0.09040000289678574,0.07893333584070206
304,30400,0.08320000022649765,0.09333333373069763,0.08586666733026505,0.07626666873693466
305,30500,0.08720000088214874,0.09573332965373993,0.09173333644866943,0.08293333649635315
306,30600,0.08586666733026505,0.09759999811649323,0.09040000289678574,0.08373333513736725
307,30700,0.08586666733026505,0.09200000017881393,0.08933333307504654,0.07813332974910736
308,30800,0.08906666934490204,0.09546666592359543,0.09359999746084213,0.08640000224113464
309,30900,0.08586666733026505,0.09520000219345093,0.09066666662693024,0.08373333513736725
310,31000,0.08053333312273026,0.08640000224113464,0.08373333513736725,0.07706666737794876
311,31100,0.08479999750852585,0.08933333307504654,0.08720000088214874,0.07893333584070206
312,31200,0.08186666667461395,0.08586666733026505,0.08506666868925095,0.07946666330099106
313,31300,0.08720000088214874,0.09279999881982803,0.09146666526794434,0.08426667004823685
314,31400,0.08560000360012054,0.09440000355243683,0.08933333307504654,0.08506666868925095
315,31500,0.09040000289678574,0.10000000149011612,0.09359999746084213,0.08586666733026505
316,31600,0.09146666526794434,0.10000000149011612,0.09546666592359543,0.08426667004823685
317,31700,0.08799999952316284,0.09679999947547913,0.09093333035707474,0.08133333176374435
318,31800,0.08693332970142365,0.09920000284910202,0.09200000017881393,0.08373333513736725
319,31900,0.09013333171606064,0.10000000149011612,0.09333333373069763,0.08346666395664215
320,32000,0.08693332970142365,0.09839999675750732,0.09066666662693024,0.08213333040475845
321,32100,0.09120000153779984,0.10106666386127472,0.09759999811649323,0.08640000224113464
322,32200,0.08293333649635315,0.09653333574533463,0.08586666733026505,0.07866666465997696
323,32300,0.09013333171606064,0.10239999741315842,0.09493333101272583,0.08399999886751175
324,32400,0.08506666868925095,0.09839999675750732,0.09040000289678574,0.07919999957084656
325,32500,0.08266666531562805,0.09386666864156723,0.08586666733026505,0.07706666737794876
326,32600,0.08693332970142365,0.09573332965373993,0.09040000289678574,0.07946666330099106
327,32700,0.08453333377838135,0.09466666728258133,0.09013333171606064,0.08053333312273026
328,32800,0.09040000289678574,0.09813333302736282,0.09626666456460953,0.08479999750852585
329,32900,0.08320000022649765,0.09573332965373993,0.08613333106040955,0.07760000228881836
330,33000,0.08373333513736725,0.09866666793823242,0.08773333579301834,0.07893333584070206
331,33100,0.08160000294446945,0.09253333508968353,0.08293333649635315,0.07440000027418137
332,33200,0.08453333377838135,0.10026666522026062,0.08826666325330734,0.07893333584070206
333,33300,0.08613333106040955,0.09920000284910202,0.08986666798591614,0.07919999957084656
334,33400,0.08399999886751175,0.09679999947547913,0.08613333106040955,0.07919999957084656
335,33500,0.08853333443403244,0.10159999877214432,0.09359999746084213,0.08053333312273026
336,33600,0.08240000158548355,0.09306667000055313,0.08213333040475845,0.07626666873693466
337,33700,0.08399999886751175,0.09626666456460953,0.08506666868925095,0.07786666601896286
338,33800,0.08399999886751175,0.09306667000055313,0.08720000088214874,0.07946666330099106
339,33900,0.08640000224113464,0.09359999746084213,0.08933333307504654,0.07973333448171616
340,34000,0.08426667004823685,0.09253333508968353,0.08746666461229324,0.07946666330099106
341,34100,0.08479999750852585,0.09386666864156723,0.08906666934490204,0.08106666803359985
342,34200,0.09200000017881393,0.10026666522026062,0.09786666929721832,0.08666666597127914
343,34300,0.09786666929721832,0.10106666386127472,0.10586666315793991,0.09520000219345093
344,34400,0.09706666320562363,0.09893333166837692,0.10373333096504211,0.09600000083446503
345,34500,0.08773333579301834,0.09493333101272583,0.09173333644866943,0.08133333176374435
346,34600,0.08479999750852585,0.09440000355243683,0.08853333443403244,0.07893333584070206
347,34700,0.09786666929721832,0.10373333096504211,0.10453333705663681,0.08799999952316284
348,34800,0.08720000088214874,0.09333333373069763,0.09093333035707474,0.07999999821186066
349,34900,0.08959999680519104,0.09306667000055313,0.09493333101272583,0.08133333176374435
350,35000,0.08799999952316284,0.09306667000055313,0.09173333644866943,0.08053333312273026
351,35100,0.08506666868925095,0.09093333035707474,0.08693332970142365,0.07866666465997696
352,35200,0.08560000360012054,0.09653333574533463,0.09093333035707474,0.08079999685287476
353,35300,0.08933333307504654,0.09866666793823242,0.09359999746084213,0.08240000158548355
354,35400,0.09066666662693024,0.10080000013113022,0.09386666864156723,0.08079999685287476
355,35500,0.08853333443403244,0.09520000219345093,0.09066666662693024,0.07919999957084656
356,35600,0.08506666868925095,0.09253333508968353,0.08720000088214874,0.07760000228881836
357,35700,0.09173333644866943,0.09706666320562363,0.09733333438634872,0.08293333649635315
358,35800,0.09440000355243683,0.10239999741315842,0.09973333030939102,0.08720000088214874
359,35900,0.08906666934490204,0.09706666320562363,0.09253333508968353,0.08053333312273026
360,36000,0.08346666395664215,0.09573332965373993,0.08799999952316284,0.07866666465997696
361,36100,0.09173333644866943,0.10080000013113022,0.09813333302736282,0.08666666597127914
362,36200,0.09200000017881393,0.09973333030939102,0.09813333302736282,0.08826666325330734
363,36300,0.09493333101272583,0.09920000284910202,0.10000000149011612,0.08826666325330734
364,36400,0.08906666934490204,0.09440000355243683,0.09520000219345093,0.08293333649635315
365,36500,0.08826666325330734,0.09573332965373993,0.09120000153779984,0.07893333584070206
366,36600,0.09013333171606064,0.09946666657924652,0.09493333101272583,0.08106666803359985
367,36700,0.08693332970142365,0.09600000083446503,0.09040000289678574,0.07919999957084656
368,36800,0.08773333579301834,0.09813333302736282,0.09066666662693024,0.07893333584070206
369,36900,0.08640000224113464,0.09759999811649323,0.08853333443403244,0.07919999957084656
370,37000,0.08773333579301834,0.09626666456460953,0.09173333644866943,0.08026666939258575
371,37100,0.08799999952316284,0.09920000284910202,0.09120000153779984,0.08026666939258575
372,37200,0.08079999685287476,0.09493333101272583,0.08266666531562805,0.07519999891519547
373,37300,0.08373333513736725,0.09440000355243683,0.08693332970142365,0.07680000364780426
374,37400,0.08959999680519104,0.09866666793823242,0.09466666728258133,0.08053333312273026
375,37500,0.08560000360012054,0.09279999881982803,0.08799999952316284,0.07946666330099106
376,37600,0.08666666597127914,0.09493333101272583,0.08853333443403244,0.07973333448171616
377,37700,0.08613333106040955,0.09866666793823242,0.09146666526794434,0.08213333040475845
378,37800,0.08560000360012054,0.09333333373069763,0.08746666461229324,0.07866666465997696
379,37900,0.08053333312273026,0.09066666662693024,0.08186666667461395,0.07680000364780426
380,38000,0.08479999750852585,0.09733333438634872,0.09040000289678574,0.08320000022649765
381,38100,0.08826666325330734,0.09786666929721832,0.09413333237171173,0.08399999886751175
382,38200,0.08826666325330734,0.09466666728258133,0.09200000017881393,0.08160000294446945
383,38300,0.08373333513736725,0.09173333644866943,0.08693332970142365,0.08293333649635315
384,38400,0.08399999886751175,0.09306667000055313,0.08746666461229324,0.08426667004823685
385,38500,0.08453333377838135,0.09546666592359543,0.09013333171606064,0.08479999750852585
386,38600,0.08693332970142365,0.09786666929721832,0.09040000289678574,0.08106666803359985
387,38700,0.08586666733026505,0.10053333640098572,0.09306667000055313,0.08240000158548355
388,38800,0.08426667004823685,0.09546666592359543,0.08720000088214874,0.07866666465997696
389,38900,0.08320000022649765,0.09413333237171173,0.08693332970142365,0.07840000092983246
390,39000,0.09440000355243683,0.10320000350475311,0.10213333368301392,0.09200000017881393
391,39100,0.09279999881982803,0.10133333504199982,0.10000000149011612,0.08640000224113464
392,39200,0.08826666325330734,0.10053333640098572,0.09573332965373993,0.08346666395664215
393,39300,0.08266666531562805,0.09359999746084213,0.08666666597127914,0.07893333584070206
394,39400,0.08826666325330734,0.09679999947547913,0.09600000083446503,0.08240000158548355
395,39500,0.08266666531562805,0.09253333508968353,0.08613333106040955,0.07866666465997696
396,39600,0.08613333106040955,0.09653333574533463,0.09413333237171173,0.08213333040475845
397,39700,0.08693332970142365,0.09706666320562363,0.09440000355243683,0.08240000158548355
398,39800,0.08586666733026505,0.09759999811649323,0.09013333171606064,0.08266666531562805
399,39900,0.07999999821186066,0.08933333307504654,0.08160000294446945,0.07760000228881836
400,40000,0.08320000022649765,0.09759999811649323,0.08613333106040955,0.07999999821186066
401,40100,0.08453333377838135,0.09626666456460953,0.08959999680519104,0.07999999821186066
402,40200,0.08560000360012054,0.09679999947547913,0.08773333579301834,0.07840000092983246

